Quantum query complexity of state conversion

State conversion generalizes query complexity to the problem of converting between two input-dependent quantum states by making queries to the input. We characterize the complexity of this problem by introducing a natural information-theoretic norm that extends the Schur product operator norm. The complexity of converting between two systems of states is given by the distance between them, as measured by this norm. In the special case of function evaluation, the norm is closely related to the general adversary bound, a semi-definite program that lower-bounds the number of input queries needed by a quantum algorithm to evaluate a function. We thus obtain that the general adversary bound characterizes the quantum query complexity of any function whatsoever. This generalizes and simplifies the proof of the same result in the case of boolean input and output. Also in the case of function evaluation, we show that our norm satisfies a remarkable composition property, implying that the quantum query complexity of the composition of two functions is at most the product of the query complexities of the functions, up to a constant. Finally, our result implies that discrete and continuous-time query models are equivalent in the bounded-error setting, even for the general state-conversion problem.

==> images/Original images/bubbles_small.txt <==
%10pt

\documentclass[10pt]{article}
\usepackage{color} %used for font color
\usepackage{amssymb} %maths
\usepackage{amsmath} %maths
\usepackage[utf8]{inputenc} %useful to type directly accentuated characters

\usepackage{graphicx}
\include{qcircuit}
\newcommand{\targup}{*{\xy{<0em,0em>*{} \ar @{ - } +<.4em,0em> \ar @{ - } -<.4em,0em> \ar @{ - } +<0em,.4em> \ar @{ - } -<0em,.3em>},*+<.8em>\frm{o}\endxy} \qw}
\renewcommand{\targ}{\targup}

\def\ket #1{\vert #1\rangle}
\def\bra #1{\langle #1\vert}
\def\ketbra #1#2{\ket{#1}\!\bra{#2}}
\def\sub #1{\!_#1\!}
\def\abs #1{\lvert #1\rvert}
\def\norm #1{\lVert #1\rVert}
\DeclareMathOperator{\tr}{Tr}%{\operatorname{Tr}}

\newcommand{\binomial}[2]{\ensuremath{\left(\begin{smallmatrix}#1 \\ #2 \end{smallmatrix}\right)}}

\newcommand\pr{{\bf {P}}}
\def\place #1#2#3{\mspace{#2}\makebox[0pt]{\raisebox{#3}{#1}}\mspace{-#2}}

\usepackage{pst-all}

\definecolor{Cayenne}{rgb}{0.5,0,0}
\definecolor{Midnight}{rgb}{0,0,0.5}
\definecolor{Plum}{rgb}{0.5,0,0.5}
\definecolor{Teal}{rgb}{0,0.5,0.5}
\definecolor{Clover}{rgb}{0,0.5,0}
\definecolor{Maroon}{rgb}{0.5,0,0.25}
\definecolor{Ocean}{rgb}{0,0.25,0.5}
\definecolor{Tangerine}{rgb}{1,0.5,0}
\definecolor{Strawberry}{rgb}{1,0,0.5}
\definecolor{Fern}{rgb}{0.25,0.5,0}
\definecolor{Aqua}{rgb}{0,0.5,1}
\definecolor{Moss}{rgb}{0,0.5,0.25}
\definecolor{Mocha}{rgb}{0.5,0.25,0}
\definecolor{Lemon}{rgb}{1,1,0}
\definecolor{Asparagus}{rgb}{0.5,0.5,0}
\definecolor{Grape}{rgb}{0.5,0,1}

\begin{pspicture}[unit=.65in](0,0)(3,2)
%\psgrid(0,0)(0,0)(8,4)
\psset{linewidth=.8pt} % default linewidth=.8pt
\psset{fillcolor=white,dotsize=4pt,dotstyle=*}
\SpecialCoor
% note that in SpecialCoor, coordinates specified as (c1|c2) take the x coordinate from the first point, and the y coordinate from the second point

%\psellipse(0,0)(1,.2)
\def\x{1.725} %.35
\psset{framearc=.3,linearc=18pt,cornersize=absolute}
\rput(\x,.35){boolean function evaluation}
\psframe(0,0)(3.45,.7)
\rput(\x,.95){function evaluation}
\psframe(-.15,-.15)(3.7,1.20)
\rput(\x,1.45){state generation}
\psframe(-.3,-.3)(3.95,1.70)
\rput(\x,1.95){state conversion}
\psframe(-.45,-.45)(4.2,2.20)
\end{pspicture}

==> images/Original images/stateconversion_graph.txt <==
%10pt

\documentclass[10pt]{article}
\usepackage{color} %used for font color
\usepackage{amssymb} %maths
\usepackage{amsmath} %maths
\usepackage[utf8]{inputenc} %useful to type directly accentuated characters

\usepackage{graphicx}
\include{qcircuit}
\newcommand{\targup}{*{\xy{<0em,0em>*{} \ar @{ - } +<.4em,0em> \ar @{ - } -<.4em,0em> \ar @{ - } +<0em,.4em> \ar @{ - } -<0em,.3em>},*+<.8em>\frm{o}\endxy} \qw}
\renewcommand{\targ}{\targup}

\def\ket #1{\vert #1\rangle}
\def\bra #1{\langle #1\vert}
\def\ketbra #1#2{\ket{#1}\!\bra{#2}}
\def\sub #1{\!_#1\!}
\def\abs #1{\lvert #1\rvert}
\def\norm #1{\lVert #1\rVert}
\DeclareMathOperator{\tr}{Tr}%{\operatorname{Tr}}

\newcommand{\binomial}[2]{\ensuremath{\left(\begin{smallmatrix}#1 \\ #2 \end{smallmatrix}\right)}}

\newcommand\pr{{\bf {P}}}
\def\place #1#2#3{\mspace{#2}\makebox[0pt]{\raisebox{#3}{#1}}\mspace{-#2}}

\usepackage{pst-all}

\definecolor{Cayenne}{rgb}{0.5,0,0}
\definecolor{Midnight}{rgb}{0,0,0.5}
\definecolor{Plum}{rgb}{0.5,0,0.5}
\definecolor{Teal}{rgb}{0,0.5,0.5}
\definecolor{Clover}{rgb}{0,0.5,0}
\definecolor{Maroon}{rgb}{0.5,0,0.25}
\definecolor{Ocean}{rgb}{0,0.25,0.5}
\definecolor{Tangerine}{rgb}{1,0.5,0}
\definecolor{Strawberry}{rgb}{1,0,0.5}
\definecolor{Fern}{rgb}{0.25,0.5,0}
\definecolor{Aqua}{rgb}{0,0.5,1}
\definecolor{Moss}{rgb}{0,0.5,0.25}
\definecolor{Mocha}{rgb}{0.5,0.25,0}
\definecolor{Lemon}{rgb}{1,1,0}
\definecolor{Asparagus}{rgb}{0.5,0.5,0}
\definecolor{Grape}{rgb}{0.5,0,1}

\begin{pspicture}[unit=.75in](0,0)(3,1)
%\psgrid(0,0)(0,0)(8,4)
\psset{linewidth=.8pt} % default linewidth=.8pt
\psset{fillcolor=white,dotsize=4pt,dotstyle=*}
\SpecialCoor
% note that in SpecialCoor, coordinates specified as (c1|c2) take the x coordinate from the first point, and the y coordinate from the second point

\pnode(0,0){r}
\pnode(1,0){c}
%\pnode(2,.75){o1}
%\pnode(2,0){o2}
%\pnode(2,-.75){o3}

\pnode(2,1.75){o4}
\pnode(2,1){o1}
\pnode(2,0){o2}
\pnode(2,-1){o3}

\pnode(3.3,1){i1}
\pnode(3.3,0){i2}
\pnode(3.3,-1){i3}
\pnode(4.6,1.3){b10}
\pnode(4.6,.9){b11}
\pnode(4.6,.5){b12}
\pnode(4.6,-.1){b20}
\pnode(4.6,-.5){b21}
\pnode(4.6,-.9){b22}
\pnode(4.6,-1.3){b23}
\pnode(5.2,1.1){c1}
\pnode(5.2,-.5){c2}

\pnode(1,0|[nodesep=.5,angle=90]r){a}
\pnode(1,0|[nodesep=-.5,angle=90]r){b}
\pnode([nodesep=1,angle=0]a){aa}
\pnode([nodesep=1,angle=0]b){ba}

%\psset{arrows=cc-cc}  %% set the lines to have flush, round ends

\psset{labelsep=.04}
\psset{labelsep=.01}
%\rput(2.55,.7){\small $\tfrac{1}{100 \sqrt W}$}
%\rput(2.55,-.65){\small $\tfrac{1}{100 \sqrt W$}
%\rput(2.55,-.83){\small $\tfrac{-1}{100 \sqrt{\text{wsize}(f)}}$}
%\psline(i1)(o2)(i3)(o1)(i2)(o3)(i1)	% the old lines, for v1 of the paper
\psline(o1)(i1) \psline(o2)(i2) \psline(o3)(i3)	% the new lines, each input connected to its output state
\psline(i1)(o4)(i2) \psline(i3)(o4)
\psline[linecolor=Ocean](b10)(i1)(b11)
\psline[linecolor=Maroon](b20)(i1)(b21)
\psline[linecolor=black](b10)(i2)(b11)
\psline[linecolor=Clover](b20)(i2)(b22)
\psline[linecolor=Cayenne](b10)(i3)(b12) %Midnight
\psline[linecolor=black](b20)(i3)(b23)
%\Aput{$\beta_1$}%\Bput{$\beta_2$}
%\psline[linestyle=dashed](b10)(c1)(b11)
\psline[linestyle=dashed](c1)(b11)
\psline[linestyle=dashed](b20)(c2)%(b22)
\pcline[linestyle=dashed](b10)(c1) %\Aput{\small $\tfrac{1}{\sqrt 2}$}
\pcline[linestyle=dashed](b22)(c2) \Bput{\small $\tfrac{1}{\sqrt 2}$}

\psset{nodesep=.25,angle=180}
%\rput([angle=120]r){$\o$}
%\rput([angle=120]c){$c$}
\rput([angle=120]o1){A}
\rput([angle=120]o2){B}
\rput([angle=120]o3){C}
\psset{nodesep=.2,angle=180}
\rput([angle=90]i1){0A}
\rput([angle=90]i2){0B}
\rput([angle=90]i3){1C}
\psset{nodesep=.15,angle=180}
\rput([angle=50]b10){}
\rput([angle=50]b11){0}
\rput([angle=50]b12){1}
\rput([angle=50]b20){}
\rput([angle=50]b21){A}
\rput([angle=50]b22){B}
\rput([angle=50]b23){C}

\psset{nodesep=.75}
\rput(3.3,1.7){inputs ($\mathcal{D}$)}
\rput(4.6,1.7){input letters} %dits
\rput(3.95,-1.5){\small weights from $\gamma_2(\cdot\vert\Delta)$ SDP}
\psarcn{->}(4.05,-1.5){.45}{165}{140}
%\rput(3.95,-1.7){SDP solution}

%\rput(5.5,1){$\left.\begin{array}{c} \\ \\ \\ \\ \\ \end{array} \right\}$ \small dit 1}
%\rput(5.5,-.6){$\left.\begin{array}{c} \\ \\ \\ \\ \\ \\ \\ \end{array} \right\}$ \small dit 2}

\rput(1.2,1.75){initial state}
\rput(.95,0){target state}
% group together the initial and target states
\psellipse(o4)(.2,.2)
\psellipse(1.95,.1)(.45,1.35)

\psdots[linecolor=black,dotsize=6.5pt](o2)(b10)(b11)(b20)(b22)(o4)
\psdots[linecolor=red,dotsize=5.7pt](o2)(b10)(b11)(b20)(b22)(o4)
\psdots(o1)(o3)(i1)(i2)(i3)
\psdots(b12)(b21)(b23)
\psdots(c1)(c2)
\end{pspicture}
